keV-Scale Sterile Neutrino Sensitivity Estimation with Time-Of-Flight Spectroscopy in KATRIN using Self-Consistent Approximate Monte Carlo

We investigate the sensitivity of the Karlsruhe Tritium Neutrino Experiment (KATRIN) to keV-scale sterile neutrinos, which are promising dark matter candidates. Since the active-sterile mixing would lead to a second component in the tritium $\beta$-spectrum with a weak relative intensity of order $\sin^2\theta \lesssim 1\times10^{-6}$, additional experimental strategies are required to extract this small signature and to eliminate systematics. A possible strategy is to run the experiment in an alternative time-of-flight (TOF) mode, yielding differential TOF spectra in contrast to the integrating standard mode. In order to estimate the sensitivity from a reduced sample size, a new analysis method, called self-consistent approximate Monte Carlo (SCAMC), has been developed. The simulations show that an ideal TOF mode would be able to achieve a statistical sensitivity of $\sin^2\theta \sim 5\times10^{-9}$ at one $\sigma$, improving the standard mode by approximately a factor two. This relative benefit grows significantly if additional exemplary systematics are considered. A possible implementation of the TOF mode with existing hardware, called gated filtering, is investigated, which, however, comes at the price of a reduced average signal rate.

==> referee.txt <==
Dear Sir or Madam,

thank you for your comments. We edited the manuscript and hope the changes are to your satisfaction. We especially shortened section 3 and fine-tuned the language throughout the document. Furthermore, we implemented all of your suggestions which are not mentioned further below.

Please allow us to reply on some of your comments.


"the MC technique described doesn’t strike me as being that novel, so the authors should more briefly describe it, and move on to what I see as the more interesting part: the TOF sensitivity study results, investigation of experimental optimizations, and comparison to the integral method. As a matter of fact, I might even consider a change of the article title to remove mention of the sensitivity calculation method: “keV-Scale Sterile Neutrino Sensitivity Estimation with Time-Of-Flight Spectroscopy in KATRIN.”"

While similar methods might exist, we found no dedicated publication already covering our analysis method. We agree with your suggestion to shorten the section about the analysis method and focus more on the results. Nevertheless we would like to keep the title as it is since the analysis technique is an essential part of the publication.


"Fig 11: Is this just a figure of the heavy sterile neutrino part of the overall signal? If the latter, you can’t actually make out the signal in that figure since it’s too small, right? In that case, might as well just not include the signal at all, since it’s a bit confusing."

Fig. 11 shows an example of a sterile neutrino mass fit with our simulation. Indeed the signal is not visible by eye since the fiducial value for the mixing is sin^2\theta=1e-6. The purpose of this figure is to show that one is able to fit also the sterile neutrino mass if sin^2\theta is sufficiently high and to give the reader a graphical impression of what exactly is fitted in this case. A removal of the signal part from the plot would make no difference due to its smallness. However, we included a remark that the signal is not visible by eye.


"I disagree that there is ‘no benefit’ from confining your scanning range. Indeed, it seems like your sensitivity to theta is improved in the 1-2 keV range in Fig 13 relative to Fig 10. What am I missing here?"

We checked the numbers again and the sensitivity is improved only very mildly for the configuration "stat + sys, integral". Maybe the illusion comes from the different y axis range?


"Years are not included! Those are essential!"

Thanks for the notice! There has been a bug with the conversion from BibLaTex to BibTex, causing the missing years and other fields, which has been fixed now.


"I don’t think you need to include DOIs"

For the same reason the hyperlinks stopped working, now it should make more sense.


Best regards
Nicholas Steinbrink
for the authors
